Convergence analysis of a norm minimization-based convex vector optimization algorithm

In this work, we propose an outer approximation algorithm for solving bounded convex vector optimization problems (CVOPs). The scalarization model solved iteratively within the algorithm is a modification of the norm-minimizing scalarization proposed in Ararat et al. (2022). For a predetermined tolerance $\epsilon>0$, we prove that the algorithm terminates after finitely many iterations, and it returns a polyhedral outer approximation to the upper image of the CVOP such that the Hausdorff distance between the two is less than $\epsilon$. We show that for an arbitrary norm used in the scalarization models, the approximation error after $k$ iterations decreases by the order of $\mathcal{O}(k^{{1}/{(1-q)}})$, where $q$ is the dimension of the objective space. An improved convergence rate of $\mathcal{O}(k^{{2}/{(1-q)}})$ is proved for the special case of using the Euclidean norm.

==> 2d.dat <==
  x           y
0.0000	-2.4963
0.6931	-2.4963
1.0986	-3.9327
1.3863	-3.9327
1.6094	-3.9327
1.7918	-3.9327
1.9459	-5.3311
2.0794	-5.3311
2.1972	-5.3311
2.3026	-5.3311
2.3979	-5.3311
2.4849	-5.3311
2.5649	-5.3311
2.6391	-5.3311
2.7081	-6.7204
2.7726	-6.7204
2.8332	-6.7204
2.8904	-6.7204
2.9444	-6.7204
2.9957	-6.7204
3.0445	-6.7204
3.0910	-6.7204
3.1355	-6.7204
3.1781	-6.7204
3.2189	-6.7204
3.2581	-6.7205
3.2958	-6.7205
3.3322	-6.7205
3.3673	-6.7205
3.4012	-6.7205
3.4340	-8.1073
3.4657	-8.1073
3.4965	-8.1074
3.5264	-8.1075
3.5553	-8.1075
3.5835	-8.1075
3.6109	-8.1075
3.6376	-8.1075
3.6636	-8.1075
3.6889	-8.1075
3.7136	-8.1075
3.7377	-8.1075
3.7612	-8.1075
3.7842	-8.1075
3.8067	-8.1075
3.8286	-8.1075
3.8501	-8.1075
3.8712	-8.1075
3.8918	-8.1075
3.9120	-8.1075
3.9318	-8.1075
3.9512	-8.1075
3.9703	-8.1075
3.9890	-8.1075
4.0073	-8.1075
4.0254	-8.1075
4.0431	-8.1075
4.0604	-8.1075
4.0775	-8.1075
4.0943	-8.1076
4.1109	-8.1077
4.1271	-8.1077
4.1431	-9.4937
4.1589	-9.4937
4.1744	-9.4938
4.1897	-9.4938
4.2047	-9.4939
4.2195	-9.4939
4.2341	-9.4939
4.2485	-9.4939
4.2627	-9.4940
4.2767	-9.4940
4.2905	-9.4940
4.3041	-9.4940
4.3175	-9.4940
4.3307	-9.4940
4.3438	-9.4940
4.3567	-9.4940
4.3694	-9.4940
4.3820	-9.4940
4.3944	-9.4940
4.4067	-9.4940
4.4188	-9.4940
4.4308	-9.4940
4.4427	-9.4940
4.4543	-9.4940
4.4659	-9.4940
4.4773	-9.4940
4.4886	-9.4940
4.4998	-9.4940
4.5109	-9.4940
4.5218	-9.4940
4.5326	-9.4940
4.5433	-9.4940
4.5539	-9.4940
4.5643	-9.4940
4.5747	-9.4940
4.5850	-9.4940
4.5951	-9.4940
4.6052	-9.4940
4.6151	-9.4940
4.6250	-9.4940
4.6347	-9.4940
4.6444	-9.4940
4.6540	-9.4940
4.6634	-9.4940
4.6728	-9.4940
4.6821	-9.4940
4.6913	-9.4940
4.7005	-9.4940
4.7095	-9.4940
4.7185	-9.4940
4.7274	-9.4940
4.7362	-9.4940
4.7449	-9.4940
4.7536	-9.4940
4.7622	-9.4940
4.7707	-9.4940
4.7791	-9.4940
4.7875	-9.4940
4.7958	-9.4940
4.8040	-9.4940
4.8122	-9.4942
4.8203	-9.4942
4.8283	-9.4942
4.8363	-9.4942
4.8442	-10.8799
4.8520	-10.8800
4.8598	-10.8800
4.8675	-10.8801
4.8752	-10.8801
4.8828	-10.8801
4.8903	-10.8801
4.8978	-10.8801
4.9053	-10.8801
4.9127	-10.8802
4.9200	-10.8802
4.9273	-10.8802
4.9345	-10.8803
4.9416	-10.8803
4.9488	-10.8803
4.9558	-10.8803
4.9628	-10.8803
4.9698	-10.8803
4.9767	-10.8803
4.9836	-10.8803
4.9904	-10.8803
4.9972	-10.8803
5.0039	-10.8803
5.0106	-10.8803
5.0173	-10.8803
5.0239	-10.8803
5.0304	-10.8803
5.0370	-10.8803
5.0434	-10.8803
5.0499	-10.8803
5.0562	-10.8803
5.0626	-10.8803
5.0689	-10.8803
5.0752	-10.8803
5.0814	-10.8803
5.0876	-10.8803
5.0938	-10.8803
5.0999	-10.8803
5.1059	-10.8803
5.1120	-10.8803
5.1180	-10.8803
5.1240	-10.8803
5.1299	-10.8803
5.1358	-10.8803
5.1417	-10.8803
5.1475	-10.8803
5.1533	-10.8803
5.1591	-10.8803
5.1648	-10.8803
5.1705	-10.8803
5.1761	-10.8803
5.1818	-10.8803
5.1874	-10.8803
5.1930	-10.8803
5.1985	-10.8803
5.2040	-10.8803
5.2095	-10.8803
5.2149	-10.8803
5.2204	-10.8803
5.2257	-10.8803
5.2311	-10.8803
5.2364	-10.8803
5.2417	-10.8803
5.2470	-10.8803
5.2523	-10.8803
5.2575	-10.8803
5.2627	-10.8803
5.2679	-10.8803
5.2730	-10.8803
5.2781	-10.8803
5.2832	-10.8803
5.2883	-10.8803
5.2933	-10.8803
5.2983	-10.8803
5.3033	-10.8803
5.3083	-10.8803
5.3132	-10.8803
5.3181	-10.8803
5.3230	-10.8803
5.3279	-10.8803
5.3327	-10.8803
5.3375	-10.8803
5.3423	-10.8803
5.3471	-10.8803
5.3519	-10.8803
5.3566	-10.8803
5.3613	-10.8803
5.3660	-10.8803
5.3706	-10.8803
5.3753	-10.8803
5.3799	-10.8803
5.3845	-10.8803
5.3891	-10.8803
5.3936	-10.8803
5.3982	-10.8803
5.4027	-10.8803
5.4072	-10.8803
5.4116	-10.8803
5.4161	-10.8803
5.4205	-10.8803
5.4250	-10.8803
5.4293	-10.8803
5.4337	-10.8803
5.4381	-10.8803
5.4424	-10.8804
5.4467	-10.8804
5.4510	-10.8804
5.4553	-10.8804
5.4596	-10.8804
5.4638	-10.8804
5.4681	-10.8804
5.4723	-10.8804
5.4765	-10.8804
5.4806	-10.8804
5.4848	-10.8804
5.4889	-10.8804
5.4931	-10.8804
5.4972	-10.8804
5.5013	-10.8804
5.5053	-10.8805
5.5094	-10.8805
5.5134	-10.8806
5.5175	-10.8806
5.5215	-10.8806
5.5255	-10.8806
5.5294	-10.8806
5.5334	-10.8806
5.5373	-10.8808
5.5413	-12.2671


==> 3d.dat <==
  x           y
0.0000	-0.3321
0.6931	-0.3321
1.0986	-0.3321
1.3863	-0.8814
1.6094	-0.8814
1.7918	-0.8814
1.9459	-2.0549
2.0794	-2.0549
2.1972	-2.0549
2.3026	-2.0644
2.3979	-2.0644
2.4849	-2.0644
2.5649	-2.0644
2.6391	-2.0644
2.7081	-2.0644
2.7726	-2.4962
2.8332	-2.4962
2.8904	-2.4962
2.9444	-2.4962
2.9957	-2.4962
3.0445	-2.4962
3.0910	-2.8508
3.1355	-2.8508
3.1781	-2.9701
3.2189	-3.0078
3.2581	-3.3410
3.2958	-3.4578
3.3322	-3.4578
3.3673	-3.4578
3.4012	-3.4673
3.4340	-3.4966
3.4657	-3.5066
3.4965	-3.6194
3.5264	-3.6194
3.5553	-3.6194
3.5835	-3.6194
3.6109	-3.6194
3.6376	-3.6194
3.6636	-3.6231
3.6889	-3.6268
3.7136	-3.6268
3.7377	-3.6268
3.7612	-3.6268
3.7842	-3.6268
3.8067	-3.6268
3.8286	-3.7173
3.8501	-3.7173
3.8712	-3.7173
3.8918	-3.8728
3.9120	-3.8728
3.9318	-3.8728
3.9512	-3.8873
3.9703	-3.8971
3.9890	-3.9322
4.0073	-3.9322
4.0254	-3.9322
4.0431	-3.9322
4.0604	-3.9322
4.0775	-3.9322
4.0943	-3.9322
4.1109	-3.9322
4.1271	-3.9322
4.1431	-3.9322
4.1589	-3.9322
4.1744	-3.9322
4.1897	-3.9425
4.2047	-3.9792
4.2195	-4.0745
4.2341	-4.2336
4.2485	-4.2475
4.2627	-4.2687
4.2767	-4.3051
4.2905	-4.3051
4.3041	-4.3051
4.3175	-4.3275
4.3307	-4.3505
4.3438	-4.3505
4.3567	-4.3583
4.3694	-4.3741
4.3820	-4.3901
4.3944	-4.4482
4.4067	-4.5008
4.4188	-4.5375
4.4308	-4.5952
4.4427	-5.3391

==> 4d.dat <==
  x           y
0.0000	0.3812
0.6931	0.3812
1.0986	0.3812
1.3863	0.3812
1.6094	-0.3119
1.7918	-0.3119
1.9459	-0.3119
2.0794	-0.3119
2.1972	-0.5343
2.3026	-0.5343
2.3979	-0.5343
2.4849	-0.5343
2.5649	-0.5343
2.6391	-0.5343
2.7081	-0.8814
2.7726	-0.8814
2.8332	-0.8814
2.8904	-0.8814
2.9444	-0.8814
2.9957	-0.8814
3.0445	-1.5788
3.0910	-1.5788
3.1355	-1.5788
3.1781	-1.5788
3.2189	-1.5788
3.2581	-1.5788
3.2958	-1.5788
3.3322	-1.5788
3.3673	-1.5830
3.4012	-1.5830
3.4340	-1.5830
3.4657	-1.5830
3.4965	-1.8358
3.5264	-1.8358
3.5553	-1.8358
3.5835	-1.8358
3.6109	-2.0550
3.6376	-2.0550
3.6636	-2.0550
3.6889	-2.0550
3.7136	-2.0550
3.7377	-2.0550
3.7612	-2.0550
3.7842	-2.0550
3.8067	-2.0550
3.8286	-2.0550
3.8501	-2.0550
3.8712	-2.0550
3.8918	-2.2057
3.9120	-2.2057
3.9318	-2.2057
3.9512	-2.2057
3.9703	-2.2057
3.9890	-2.2144
4.0073	-2.2144
4.0254	-2.2145
4.0431	-2.2145
4.0604	-2.2145
4.0775	-2.2145
4.0943	-2.2145
4.1109	-2.2145
4.1271	-2.2145
4.1431	-2.2145
4.1589	-2.2145
4.1744	-2.2145
4.1897	-2.3630
4.2047	-2.3630
4.2195	-2.3912
4.2341	-2.4079
4.2485	-2.4173
4.2627	-2.4173
4.2767	-2.4270
4.2905	-2.4270
4.3041	-2.4270
4.3175	-2.4349
4.3307	-2.4349
4.3438	-2.4370
4.3567	-2.4370
4.3694	-2.4462
4.3820	-2.4659
4.3944	-2.4659
4.4067	-2.4778
4.4188	-2.4963
4.4308	-2.4963
4.4427	-2.4963
4.4543	-2.4963
4.4659	-2.4963
4.4773	-2.4963
4.4886	-2.4963
4.4998	-2.4963
4.5109	-2.4963
4.5218	-2.4963
4.5326	-2.4963
4.5433	-2.4963
4.5539	-2.5899
4.5643	-2.8363
4.5747	-2.8495
4.5850	-2.8507
4.5951	-2.8507
4.6052	-2.8507
4.6151	-2.8507
4.6250	-2.8507
4.6347	-2.8507
4.6444	-2.8507
4.6540	-2.8507
4.6634	-2.8507
4.6728	-2.8507
4.6821	-2.8507
4.6913	-2.9258
4.7005	-2.9391
4.7095	-2.9517
4.7185	-2.9636
4.7274	-2.9695
4.7362	-3.0012
4.7449	-3.0020
4.7536	-3.0181


==> 4d_e0.3.dat <==
  x           y
0	0.3812
0.6931	0.3812
1.0986	0.3812
1.3863	0.3812
1.6094	-0.3118
1.7918	-0.3118
1.9459	-0.3118
2.0794	-0.3118
2.1972	-0.5343
2.3026	-0.5343
2.3979	-0.5343
2.4849	-0.5343
2.5649	-0.5343
2.6391	-0.5343
2.7081	-0.8814
2.7726	-0.8814
2.8332	-0.8814
2.8904	-0.8814
2.9444	-0.8814
2.9957	-0.8814
3.0445	-1.5789


==> 5_10.dat <==
  x           y
0.0000	8.4338
0.6931	7.8845
1.0986	7.4385
1.3863	7.3556
1.6094	7.0280
1.7918	6.9707
1.9459	6.9421
2.0794	6.8577
2.1972	6.5917
2.3026	6.5917
2.3979	6.2306
2.4849	6.1531
2.5649	6.1429
2.6391	6.1429
2.7081	6.0779
2.7726	5.8334
2.8332	5.7591
2.8904	5.3382
2.9444	5.2022
2.9957	5.0869
3.0445	5.0869
3.0910	4.9507
3.1355	4.8042
3.1781	4.8042
3.2189	4.7975
3.2581	4.7841
3.2958	4.7535
3.3322	4.7527
3.3673	4.7527
3.4012	4.7093
3.4340	4.5519
3.4657	4.5165
3.4965	4.4962
3.5264	4.4705
3.5553	4.4609
3.5835	4.4595
3.6109	4.4595
3.6376	4.4564
3.6636	4.4538
3.6889	4.4045
3.7136	4.3694
3.7377	4.3545
3.7612	4.3255
3.7842	4.3095
3.8067	4.2919
3.8286	4.2698
3.8501	4.2295
3.8712	4.2089
3.8918	4.1735
3.9120	4.0961
3.9318	4.0252
3.9512	3.9469
3.9703	3.8788
3.9890	3.8459
4.0073	3.8281
4.0254	3.8229
4.0431	3.6713
4.0604	3.6713
4.0775	3.6539
4.0943	3.6034
4.1109	3.5765
4.1271	3.5695
4.1431	3.5166
4.1589	3.5009
4.1744	3.4719
4.1897	3.4490
4.2047	3.4361
4.2195	3.4279
4.2341	3.4279
4.2485	3.4192
4.2627	3.4086
4.2767	3.3893
4.2905	3.3853
4.3041	3.3853
4.3175	3.3756
4.3307	3.3666
4.3438	3.3666
4.3567	3.3521
4.3694	3.3351
4.3820	3.3351
4.3944	3.3253
4.4067	3.3012
4.4188	3.2868
4.4308	3.2860
4.4427	3.2693
4.4543	3.2652
4.4659	3.2321
4.4773	3.1280

==> 5_10_e100.dat <==
  x           y
0.0000	8.4338
0.6931	7.8845
1.0986	7.4385
1.3863	7.3556
1.6094	7.0280
1.7918	6.9707
1.9459	6.9421
2.0794	6.8577
2.1972	6.5917
2.3026	6.5917
2.3979	6.2306
2.4849	6.1531
2.5649	6.1429
2.6391	6.1429
2.7081	6.0779
2.7726	5.8334
2.8332	5.7591
2.8904	5.3382
2.9444	5.2022
2.9957	5.0869
3.0445	5.0869
3.0910	4.9507
3.1355	4.8042
3.1781	4.8042
3.2189	4.7975
3.2581	4.7841
3.2958	4.7535
3.3322	4.7527
3.3673	4.7527
3.4012	4.7093
3.4340	4.4595

==> 5_8.dat <==
  x           y
0.0000	1.8122
0.6931	1.2629
1.0986	1.1190
1.3863	1.1190
1.6094	0.5703
1.7918	0.5703
1.9459	0.5697
2.0794	0.5697
2.1972	0.1891
2.3026	0.1891
2.3979	-0.1951
2.4849	-0.1951
2.5649	-0.2256
2.6391	-0.2256
2.7081	-0.4818
2.7726	-0.5041
2.8332	-0.5041
2.8904	-0.5041
2.9444	-0.5041
2.9957	-0.8540
3.0445	-0.9177
3.0910	-0.9177
3.1355	-0.9188
3.1781	-0.9188
3.2189	-0.9188
3.2581	-0.9188
3.2958	-1.0946
3.3322	-1.0946
3.3673	-1.2436
3.4012	-1.2436
3.4340	-1.4496
3.4657	-1.4496
3.4965	-1.5355
3.5264	-1.5355
3.5553	-1.5393
3.5835	-1.5393
3.6109	-1.6032
3.6376	-1.6032
3.6636	-1.6134
3.6889	-1.7257
3.7136	-1.7299
3.7377	-1.7299
3.7612	-1.8075
3.7842	-1.8075
3.8067	-1.8705
3.8286	-1.9367
3.8501	-1.9367
3.8712	-1.9367
3.8918	-1.9367
3.9120	-1.9555
3.9318	-2.0098
3.9512	-2.1428
3.9703	-2.1428
3.9890	-2.1428
4.0073	-2.1428
4.0254	-2.2288
4.0431	-2.2318
4.0604	-2.2318
4.0775	-2.2322
4.0943	-2.2325
4.1109	-2.2325
4.1271	-2.2325
4.1431	-2.2325
4.1589	-2.3746
4.1744	-2.3746
4.1897	-2.4215
4.2047	-2.4228
4.2195	-2.4228
4.2341	-2.4230
4.2485	-2.4230
4.2627	-2.4230
4.2767	-2.4230
4.2905	-2.4231
4.3041	-2.4462
4.3175	-2.4462
4.3307	-2.4590
4.3438	-2.4678
4.3567	-2.5224
4.3694	-2.6207
4.3820	-2.6207
4.3944	-2.6364
4.4067	-2.6385
4.4188	-2.6614
4.4308	-2.7536
4.4427	-2.7536
4.4543	-2.8229
4.4659	-2.8609
4.4773	-2.8658
4.4886	-2.8658
4.4998	-2.8662
4.5109	-2.8662
4.5218	-2.8680
4.5326	-2.8719
4.5433	-2.8996
4.5539	-2.9010
4.5643	-2.9010
4.5747	-2.9256
4.5850	-2.9256
4.5951	-2.9333
4.6052	-2.9579
4.6151	-2.9579
4.6250	-2.9787
4.6347	-2.9953
4.6444	-2.9953
4.6540	-2.9968
4.6634	-3.0211
4.6728	-3.0211
4.6821	-3.0969
4.6913	-3.0980
4.7005	-3.0980
4.7095	-3.1164
4.7185	-3.1171
4.7274	-3.1171
4.7362	-3.1172
4.7449	-3.1318
4.7536	-3.1318
4.7622	-3.1461
4.7707	-3.1461
4.7791	-3.1545
4.7875	-3.1843
4.7958	-3.1943
4.8040	-3.2158
4.8122	-3.2160
4.8203	-3.2185
4.8283	-3.2206
4.8363	-3.2244
4.8442	-3.2748
4.8520	-3.2748
4.8598	-3.3139
4.8675	-3.3139
4.8752	-3.3139
4.8828	-3.3139
4.8903	-3.3340
4.8978	-3.3359
4.9053	-3.3537
4.9127	-3.4419
4.9200	-3.4467
4.9273	-3.4467
4.9345	-3.4467
4.9416	-3.4467
4.9488	-3.4870
4.9558	-3.5297
4.9628	-3.5559
4.9698	-3.5588
4.9767	-3.5588
4.9836	-3.5593
4.9904	-3.5593
4.9972	-3.5593
5.0039	-3.5593
5.0106	-3.5665
5.0173	-3.5941
5.0239	-3.5941
5.0304	-3.5942
5.0370	-3.5942
5.0434	-3.6031
5.0499	-3.6061
5.0562	-3.6094
5.0626	-3.6247
5.0689	-3.6351
5.0752	-3.6351
5.0814	-3.6379
5.0876	-3.6379
5.0938	-3.6517
5.0999	-3.6712
5.1059	-3.6803
5.1120	-3.6867
5.1180	-3.6867
5.1240	-3.6884
5.1299	-3.6884
5.1358	-3.6884
5.1417	-3.6884
5.1475	-3.6970
5.1533	-3.7014
5.1591	-3.7021
5.1648	-3.7043
5.1705	-3.7043
5.1761	-3.7057
5.1818	-3.7077
5.1874	-3.7116
5.1930	-3.7118
5.1985	-3.7302
5.2040	-3.7536
5.2095	-3.7536
5.2149	-3.7541
5.2204	-3.7579
5.2257	-3.7579
5.2311	-3.7654
5.2364	-3.7654
5.2417	-3.7694
5.2470	-3.7806
5.2523	-3.7867
5.2575	-3.7867
5.2627	-3.7912
5.2679	-3.7912
5.2730	-3.7912
5.2781	-3.7912
5.2832	-3.7950
5.2883	-3.7978
5.2933	-3.7983
5.2983	-3.8021
5.3033	-3.8087
5.3083	-3.8155
5.3132	-3.8348
5.3181	-3.8351
5.3230	-3.8355
5.3279	-3.8377
5.3327	-3.8393
5.3375	-3.8393
5.3423	-3.8393
5.3471	-3.8393
5.3519	-3.8399
5.3566	-3.8681
5.3613	-3.8715
5.3660	-3.8784
5.3706	-3.8834
5.3753	-3.8872
5.3799	-3.8943
5.3845	-3.8950
5.3891	-3.8972
5.3936	-4.1383

